That was the last straw, we need more: Are Translation Systems Sensitive to Disambiguating Context?

The translation of ambiguous text presents a challenge for translation systems, as it requires using the surrounding context to disambiguate the intended meaning as much as possible. While prior work has studied ambiguities that result from different grammatical features of the source and target language, we study semantic ambiguities that exist in the source (English in this work) itself. In particular, we focus on idioms that are open to both literal and figurative interpretations (e.g., goose egg), and collect TIDE, a dataset of 512 pairs of English sentences containing idioms with disambiguating context such that one is literal (it laid a goose egg) and another is figurative (they scored a goose egg, as in a score of zero). In experiments, we compare MT-specific models and language models for (i) their preference when given an ambiguous subsentence, (ii) their sensitivity to disambiguating context, and (iii) the performance disparity between figurative and literal source sentences. We find that current MT models consistently translate English idioms literally, even when the context suggests a figurative interpretation. On the other hand, LMs are far more context-aware, although there remain disparities across target languages. Our findings underline the potential of LMs as a strong backbone for context-aware translation.

==> data/nm.data.txt <==
     model language_pair      score
0      gpt         en-de  13.665562
1     palm         en-de  18.405778
2   google         en-de  13.193553
3     opus         en-de   9.957352
4     nllb         en-de  13.284349
5      gpt         en-zh  20.472566
6     palm         en-zh  23.493529
7   google         en-zh  21.216108
8     opus         en-zh  19.001007
9     nllb         en-zh  19.005005
10     gpt         en-es   7.550620
11    palm         en-es  12.249005
12  google         en-es   6.113918
13    opus         en-es   6.208525
14    nllb         en-es   6.180681
15     gpt         en-ko  27.509114
16    palm         en-ko  27.846257
17  google         en-ko  28.970279
18    opus         en-ko   0.000000
19    nllb         en-ko  28.060467
20     gpt         en-hu  17.276558
21    palm         en-hu  21.781991
22  google         en-hu  16.610280
23    opus         en-hu  13.476483
24    nllb         en-hu  18.845695
25     gpt         en-hi  28.835356
26    palm         en-hi  28.243582
27  google         en-hi  29.766691
28    opus         en-hi  29.579704
29    nllb         en-hi  29.246715
30     gpt         en-he  12.913838
31    palm         en-he  15.601416
32  google         en-he  13.583836
33    opus         en-he  12.826195
34    nllb         en-he  12.703924
35     gpt         en-yo  13.125260
36    palm         en-yo  12.715199
37  google         en-yo   8.797544
38    opus         en-yo  15.172947
39    nllb         en-yo  12.977683

==> data/sensitivity_diff_bert.data.txt <==
     model language_pair     score
0      gpt         en-de  0.028425
1     palm         en-de  0.035478
2   google         en-de  0.033622
3     opus         en-de  0.019015
4     nllb         en-de  0.027542
5      gpt         en-zh  0.032915
6     palm         en-zh  0.040987
7   google         en-zh  0.037882
8     opus         en-zh  0.026435
9     nllb         en-zh  0.033746
10     gpt         en-es  0.027970
11    palm         en-es  0.042369
12  google         en-es  0.024036
13    opus         en-es  0.019206
14    nllb         en-es  0.025719
15     gpt         en-ko  0.029661
16    palm         en-ko  0.031953
17  google         en-ko  0.024622
18    opus         en-ko  0.000000
19    nllb         en-ko  0.030181
20     gpt         en-hu  0.029521
21    palm         en-hu  0.027795
22  google         en-hu  0.025324
23    opus         en-hu  0.021996
24    nllb         en-hu  0.025980
25     gpt         en-hi  0.027061
26    palm         en-hi  0.024762
27  google         en-hi  0.025940
28    opus         en-hi  0.021220
29    nllb         en-hi  0.027116
30     gpt         en-he  0.028719
31    palm         en-he  0.033636
32  google         en-he  0.026391
33    opus         en-he  0.024325
34    nllb         en-he  0.029263
35     gpt         en-yo  0.026114
36    palm         en-yo  0.037751
37  google         en-yo  0.032014
38    opus         en-yo  0.025129
39    nllb         en-yo  0.030172

==> data/usw.data.txt <==
     model language_pair      score
0      gpt         en-de  13.320683
1     palm         en-de  23.194258
2   google         en-de  11.119545
3     opus         en-de   6.982922
4     nllb         en-de  11.385199
5      gpt         en-zh  23.833017
6     palm         en-zh  26.765650
7   google         en-zh  21.745731
8     opus         en-zh  20.379507
9     nllb         en-zh  19.962049
10     gpt         en-es  11.726755
11    palm         en-es  19.142857
12  google         en-es   8.500949
13    opus         en-es   7.514231
14    nllb         en-es   8.007590
15     gpt         en-ko  26.299810
16    palm         en-ko  30.142566
17  google         en-ko  26.223909
18    opus         en-ko   0.000000
19    nllb         en-ko  26.816280
20     gpt         en-hu  23.149905
21    palm         en-hu  30.143913
22  google         en-hu  20.910816
23    opus         en-hu  18.937381
24    nllb         en-hu  21.783681
25     gpt         en-hi  23.681214
26    palm         en-hi  25.247148
27  google         en-hi  21.707780
28    opus         en-hi  23.339658
